Discrete harmonic functions in the three-quarter plane

In this article we are interested in finding positive discrete harmonic functions with Dirichlet conditions in three quadrants. Whereas planar lattice (random) walks in the quadrant have been well studied, the case of walks avoiding a quadrant has been developed lately. We extend the method in the quarter plane -- resolution of a functional equation via boundary value problem using a conformal mapping -- to the three-quarter plane applying the strategy of splitting the domain into two symmetric convex cones. We obtain a simple explicit expression for the algebraic generating function of harmonic functions associated to random walks avoiding a quadrant.

==> Figures/X0GB.dat <==
-.17157287525380990239	-0.
-.16958252002517943614	.32463095686087026349e-1
-.16759335046851537670	.45844913120646538368e-1
-.16560536658381772408	.56068927076966968435e-1
-.16361856837108647824	.64651158517635585370e-1
-.16016399027562990690	.77256824426985536530e-1
-.15671300270176432336	.87975275032310751935e-1
-.14896412983021471506	.10797391813052895010
-.14118223764505747210	.12455233764400317238
-.13345560627029266818	.13878508394610594373
-.12630831679149434020	.15052568384991754664
-.11892422650052312013	.16154406871230969076
-.11130526306591585341	.17195725450844855174
-.10372861784105412295	.18151443546646665672
-.9595373623676300727e-1	.19062075773438429678
-.8912126474990470368e-1	.19811482293402342759
-.8144705765107822256e-1	.20603293265463953324
-.7376002915761399080e-1	.21349216526699951519
-.6636987296154050410e-1	.22026317498585826041
-.5967397136997862252e-1	.22608983802564840309
-.5173056378631406678e-1	.23265393126273010068
-.4501732194869335128e-1	.23792926634690073589
-.3722653633365615672e-1	.24376198794669354266
-.3034680117275836708e-1	.24867133526558152934
-.2281639219249796326e-1	.25380234509311585777
-.1566292580168851576e-1	.25845551467853738127
-.821698754654678762e-2	.26308330075834235102
-.139544119144982437e-2	.26714007676121729943
.594518492284380245e-2	.27131992652127966410
.1355098525279693870e-1	.27545749206446077422
.2015605525539117485e-1	.27889826094013313626
.2727319161466035570e-1	.28245394218712098708
.3460787296260484010e-1	.28596008605783809051
.4176570903505547130e-1	.28923290592284749258
.4867460285539641385e-1	.29225766378336745838
.5632653110378758295e-1	.29545934747337945146
.6318487756216267315e-1	.29820093977928600384
.7048960074787025300e-1	.30099224521340047487
.7709268850464963300e-1	.30340461833037735671
.8429411708689392120e-1	.30591914792320096660
.9105341756933118095e-1	.30817180838212896944
.9810154399270355320e-1	.31041286440273645668
.10497529003460830765	.31249511900451858870
.11215336490926515895	.31456335581982603132
.11904920084366016040	.31645052470414910244
.12608342684230279010	.31827719670916833632
.13304166728445320610	.31998855472631268050
.13941999366468291640	.32147551230126205154
.14671193152795080540	.32308157622278576948
.15321732875533921480	.32443148768325153919
.16013617432783725630	.32578301799040007124
.16674170389823079640	.32699381412799329166
.17405717088924508775	.32824568808348190970
.18037556932062055090	.32925285901700862212
.18752872432430907865	.33031159082945801222
.19403111614535398330	.33120005134126676634
.20112521935636660245	.33209025692359600710
.20723070383337087090	.33279123981609008224
.21416661927563516255	.33351543662668413334
.22084865698327571710	.33414151341344185058
.22750893913580873300	.33469652607154063278
.23412743046751725860	.33518063240749197542
.24046947595995846435	.33558219722734285804
.24730748026635070430	.33594761118115240082
.25380727148535659530	.33623068061967226372
.26062973574746607940	.33646114734162934760
.26678955991142948055	.33661117433227193932
.27357946688812146735	.33671334256089552498
.28006543984192452565	.33674961842271090742
.28651849232675574945	.33672679278145959108
.29324045879715098570	.33664107078339666056
.29941511883545618215	.33650709101726889070
.30572239973898970490	.33631605681674210067
.31266709159774751545	.33604287272258437210
.31893747313965200560	.33574005103117461640
.32533294254356837640	.33537667976175925134
.33181916279108156895	.33495230627644225530
.33776542205474123145	.33451416274327899318
.34408723510251268825	.33399715055000475700
.35034388221908282580	.33343381533433209536
.35701775498729686835	.33277659828614292788
.36289102208431524225	.33215038751292427956
.36964875517070721525	.33137475821827000912
.37572980005199285475	.33062662694181702631
.38173053330125418120	.32984200345027742040
.38816533239826339785	.32894966196143032581
.39460748159872949750	.32800369101152180178
.40045262079792900280	.32710001579382921650
.40664293416230066495	.32609608410047119244
.41266722699663849800	.32507292074112072486
.41917882551426433275	.32391596030355220334
.42479738689375196895	.32287519094835472486
.43123244319734245480	.32163496770827063588
.43726412186069345355	.32042587412807934833
.44322071924443209610	.31918767450139725802
.44916529495817872775	.31790832376818498448
.45521111430181670980	.31656254936594201406
.46160053872971307795	.31509146198318161712
.46744179304736973865	.31370275534173865102
.47319170222414951150	.31229493999278164426
.47932050686993484300	.31074981986088812981
.48541768393532352245	.30916712634440715991
.49087470754158606250	.30771211633479259786
.49731990571730068690	.30594684402777002506
.50269708125454900720	.30443534763959577950
.50896794874408086780	.30262814561180948504
.51493443909456267060	.30086420269380726474
.52024658068868666730	.29925723797374714638
.52620348153665428560	.29741436415131555121
.53218152334444572260	.29552151362779699330
.53811287772781143380	.29360043076299884552
.54359571562413156410	.29178649259185467918
.54925636271024485560	.28987528202950544326
.55509293871697706980	.28786374646880204590
.56089291265304988810	.28582363047048757778
.56684026945616074720	.28368898826016996707
.57206305610339699340	.28177873017293995132
.57792513932562638520	.27959485629454911800
.58379260318775093960	.27736677892331911124
.58942927170440134560	.27518652286031619053
.59453283849592524400	.27317875774249626669
.60058280598842538300	.27075710204771677402
.60569205570588419620	.26867680426762911728
.61161701716962335960	.26622394862809162698
.61684518180488670120	.26402342471649458684
.62256355615867923750	.26157769727976764738
.62799153707622963000	.25921850949199062610
.63363711225533826640	.25672573719287366100
.63880536329410976000	.25440876256470277512
.64436268705730720190	.25187997688715464898
.65011613743246656640	.24922101510977991089
.65510873135409598260	.24687984156496136734
.66048434937069740190	.24432379521491981548
.66601987186297363720	.24165338797154637198
.67141758199977292840	.23901189241950516776
.67662346347338180760	.23642901300515331398
.68238448686638356440	.23353020451437481693
.68754377121080030560	.23089793493183180432
.69303438293231055000	.22805886727549768504
.69799361607254821050	.22546098016570866181
.70339787736000932280	.22259353217637062545
.70846618347457792000	.21986967762989281499
.71374673354564788600	.21699592695146934912
.71889235061963463560	.21416028977393587269
.72426123461953854620	.21116429252591547509
.72941460471411045450	.20825255158565762696
.73466690772161636700	.20524845713308051874
.73985798039467018670	.20224305862397746128
.74461246312604476010	.19945859776779296861
.75004329291706289030	.19624062643907568681
.75488409289820071840	.19333848499680895309
.76002813061748684020	.19021947580653297375
.76493494261197725830	.18721046494950596952
.77036420204544063230	.18384236759762687372
.77504928332669806310	.18090307716360990884
.78034860875582943260	.17754154775382833280
.78516143617146045120	.17445451809586490902
.79040742144861350360	.17105247231542965388
.79491829270053158260	.16809597214504991062
.80003812981509184010	.16470521785703600729
.80496592551430971710	.16140617622135426396
.80987311166228562530	.15808615262124011688
.81474495631334625560	.15475550476396005830
.81940902115346609240	.15153447586515007980
.82443308393672877780	.14802912473519168636
.82920405735675461350	.14466586644797623874
.83420702229292393540	.14110274780645193339
.83871976141975353010	.13785667374655163280
.84368933109248290020	.13424654818411457763
.84843173811416602440	.13076657471930054468
.85314546855515562820	.12727367439939647531
.85805070640939794840	.12360266568981793040
.86255209307019098220	.12020118846730259514
.86714571315364199920	.11669752718425494384
.87219831984636834700	.11280562300615124412
.87675557325090902290	.10926074288650986550
.88139904824786246220	.10561486125203495894
.88610353531173085400	.10188589543243764710
.89041203506529084660	.98439519236313925375e-1
.89498804950993177540	.94746166685614706590e-1
.89951218715582068000	.91061034737467955315e-1
.90433281331962933160	.87097299486494809895e-1
.90857067057066781170	.83580890079496011250e-1
.91344148019059823750	.79502179573464540490e-1
.91781972211901254720	.75801809948096562090e-1
.92213562085213613930	.72122262128058808725e-1
.92675868158619723920	.68145468339234102000e-1
.93138176356857571600	.64131771760220089445e-1
.93557182094356797980	.60461898310802577300e-1
.94000451092910836280	.56545995571157315155e-1
.94431353512827839320	.52706042277391963885e-1
.94896576434960794370	.48523079731214308250e-1
.95297545432764871880	.44886625724693333480e-1
.95756266333583777240	.40690659528570214304e-1
.96185726839697285180	.36727469048877116642e-1
.96609357041513369560	.32784754510773841541e-1
.97031648225548664150	.28821275660890598841e-1
.97460631342828945370	.24760726236797101970e-1
.97913441981246123560	.20436836577927142587e-1
.98326902775056983440	.16454482745497749314e-1
.98733425780690656420	.12506819751171610293e-1
.99166216819923744800	.82687423131896213420e-2
.99596237140055054720	.40213752578186140971e-2
1.0000000000000000000	-0.


==> Figures/X1GB.dat <==
-.17157287525380990239	-0.
-.16958252002517943614	-.32463095686087026349e-1
-.16759335046851537670	-.45844913120646538368e-1
-.16560536658381772408	-.56068927076966968435e-1
-.16361856837108647824	-.64651158517635585370e-1
-.16016399027562990690	-.77256824426985536530e-1
-.15671300270176432336	-.87975275032310751935e-1
-.14896412983021471506	-.10797391813052895010
-.14118223764505747210	-.12455233764400317238
-.13345560627029266818	-.13878508394610594373
-.12630831679149434020	-.15052568384991754664
-.11892422650052312013	-.16154406871230969076
-.11130526306591585341	-.17195725450844855174
-.10372861784105412295	-.18151443546646665672
-.9595373623676300727e-1	-.19062075773438429678
-.8912126474990470368e-1	-.19811482293402342759
-.8144705765107822256e-1	-.20603293265463953324
-.7376002915761399080e-1	-.21349216526699951519
-.6636987296154050410e-1	-.22026317498585826041
-.5967397136997862252e-1	-.22608983802564840309
-.5173056378631406678e-1	-.23265393126273010068
-.4501732194869335128e-1	-.23792926634690073589
-.3722653633365615672e-1	-.24376198794669354266
-.3034680117275836708e-1	-.24867133526558152934
-.2281639219249796326e-1	-.25380234509311585777
-.1566292580168851576e-1	-.25845551467853738127
-.821698754654678762e-2	-.26308330075834235102
-.139544119144982437e-2	-.26714007676121729943
.594518492284380245e-2	-.27131992652127966410
.1355098525279693870e-1	-.27545749206446077422
.2015605525539117485e-1	-.27889826094013313626
.2727319161466035570e-1	-.28245394218712098708
.3460787296260484010e-1	-.28596008605783809051
.4176570903505547130e-1	-.28923290592284749258
.4867460285539641385e-1	-.29225766378336745838
.5632653110378758295e-1	-.29545934747337945146
.6318487756216267315e-1	-.29820093977928600384
.7048960074787025300e-1	-.30099224521340047487
.7709268850464963300e-1	-.30340461833037735671
.8429411708689392120e-1	-.30591914792320096660
.9105341756933118095e-1	-.30817180838212896944
.9810154399270355320e-1	-.31041286440273645668
.10497529003460830765	-.31249511900451858870
.11215336490926515895	-.31456335581982603132
.11904920084366016040	-.31645052470414910244
.12608342684230279010	-.31827719670916833632
.13304166728445320610	-.31998855472631268050
.13941999366468291640	-.32147551230126205154
.14671193152795080540	-.32308157622278576948
.15321732875533921480	-.32443148768325153919
.16013617432783725630	-.32578301799040007124
.16674170389823079640	-.32699381412799329166
.17405717088924508775	-.32824568808348190970
.18037556932062055090	-.32925285901700862212
.18752872432430907865	-.33031159082945801222
.19403111614535398330	-.33120005134126676634
.20112521935636660245	-.33209025692359600710
.20723070383337087090	-.33279123981609008224
.21416661927563516255	-.33351543662668413334
.22084865698327571710	-.33414151341344185058
.22750893913580873300	-.33469652607154063278
.23412743046751725860	-.33518063240749197542
.24046947595995846435	-.33558219722734285804
.24730748026635070430	-.33594761118115240082
.25380727148535659530	-.33623068061967226372
.26062973574746607940	-.33646114734162934760
.26678955991142948055	-.33661117433227193932
.27357946688812146735	-.33671334256089552498
.28006543984192452565	-.33674961842271090742
.28651849232675574945	-.33672679278145959108
.29324045879715098570	-.33664107078339666056
.29941511883545618215	-.33650709101726889070
.30572239973898970490	-.33631605681674210067
.31266709159774751545	-.33604287272258437210
.31893747313965200560	-.33574005103117461640
.32533294254356837640	-.33537667976175925134
.33181916279108156895	-.33495230627644225530
.33776542205474123145	-.33451416274327899318
.34408723510251268825	-.33399715055000475700
.35034388221908282580	-.33343381533433209536
.35701775498729686835	-.33277659828614292788
.36289102208431524225	-.33215038751292427956
.36964875517070721525	-.33137475821827000912
.37572980005199285475	-.33062662694181702631
.38173053330125418120	-.32984200345027742040
.38816533239826339785	-.32894966196143032581
.39460748159872949750	-.32800369101152180178
.40045262079792900280	-.32710001579382921650
.40664293416230066495	-.32609608410047119244
.41266722699663849800	-.32507292074112072486
.41917882551426433275	-.32391596030355220334
.42479738689375196895	-.32287519094835472486
.43123244319734245480	-.32163496770827063588
.43726412186069345355	-.32042587412807934833
.44322071924443209610	-.31918767450139725802
.44916529495817872775	-.31790832376818498448
.45521111430181670980	-.31656254936594201406
.46160053872971307795	-.31509146198318161712
.46744179304736973865	-.31370275534173865102
.47319170222414951150	-.31229493999278164426
.47932050686993484300	-.31074981986088812981
.48541768393532352245	-.30916712634440715991
.49087470754158606250	-.30771211633479259786
.49731990571730068690	-.30594684402777002506
.50269708125454900720	-.30443534763959577950
.50896794874408086780	-.30262814561180948504
.51493443909456267060	-.30086420269380726474
.52024658068868666730	-.29925723797374714638
.52620348153665428560	-.29741436415131555121
.53218152334444572260	-.29552151362779699330
.53811287772781143380	-.29360043076299884552
.54359571562413156410	-.29178649259185467918
.54925636271024485560	-.28987528202950544326
.55509293871697706980	-.28786374646880204590
.56089291265304988810	-.28582363047048757778
.56684026945616074720	-.28368898826016996707
.57206305610339699340	-.28177873017293995132
.57792513932562638520	-.27959485629454911800
.58379260318775093960	-.27736677892331911124
.58942927170440134560	-.27518652286031619053
.59453283849592524400	-.27317875774249626669
.60058280598842538300	-.27075710204771677402
.60569205570588419620	-.26867680426762911728
.61161701716962335960	-.26622394862809162698
.61684518180488670120	-.26402342471649458684
.62256355615867923750	-.26157769727976764738
.62799153707622963000	-.25921850949199062610
.63363711225533826640	-.25672573719287366100
.63880536329410976000	-.25440876256470277512
.64436268705730720190	-.25187997688715464898
.65011613743246656640	-.24922101510977991089
.65510873135409598260	-.24687984156496136734
.66048434937069740190	-.24432379521491981548
.66601987186297363720	-.24165338797154637198
.67141758199977292840	-.23901189241950516776
.67662346347338180760	-.23642901300515331398
.68238448686638356440	-.23353020451437481693
.68754377121080030560	-.23089793493183180432
.69303438293231055000	-.22805886727549768504
.69799361607254821050	-.22546098016570866181
.70339787736000932280	-.22259353217637062545
.70846618347457792000	-.21986967762989281499
.71374673354564788600	-.21699592695146934912
.71889235061963463560	-.21416028977393587269
.72426123461953854620	-.21116429252591547509
.72941460471411045450	-.20825255158565762696
.73466690772161636700	-.20524845713308051874
.73985798039467018670	-.20224305862397746128
.74461246312604476010	-.19945859776779296861
.75004329291706289030	-.19624062643907568681
.75488409289820071840	-.19333848499680895309
.76002813061748684020	-.19021947580653297375
.76493494261197725830	-.18721046494950596952
.77036420204544063230	-.18384236759762687372
.77504928332669806310	-.18090307716360990884
.78034860875582943260	-.17754154775382833280
.78516143617146045120	-.17445451809586490902
.79040742144861350360	-.17105247231542965388
.79491829270053158260	-.16809597214504991062
.80003812981509184010	-.16470521785703600729
.80496592551430971710	-.16140617622135426396
.80987311166228562530	-.15808615262124011688
.81474495631334625560	-.15475550476396005830
.81940902115346609240	-.15153447586515007980
.82443308393672877780	-.14802912473519168636
.82920405735675461350	-.14466586644797623874
.83420702229292393540	-.14110274780645193339
.83871976141975353010	-.13785667374655163280
.84368933109248290020	-.13424654818411457763
.84843173811416602440	-.13076657471930054468
.85314546855515562820	-.12727367439939647531
.85805070640939794840	-.12360266568981793040
.86255209307019098220	-.12020118846730259514
.86714571315364199920	-.11669752718425494384
.87219831984636834700	-.11280562300615124412
.87675557325090902290	-.10926074288650986550
.88139904824786246220	-.10561486125203495894
.88610353531173085400	-.10188589543243764710
.89041203506529084660	-.98439519236313925375e-1
.89498804950993177540	-.94746166685614706590e-1
.89951218715582068000	-.91061034737467955315e-1
.90433281331962933160	-.87097299486494809895e-1
.90857067057066781170	-.83580890079496011250e-1
.91344148019059823750	-.79502179573464540490e-1
.91781972211901254720	-.75801809948096562090e-1
.92213562085213613930	-.72122262128058808725e-1
.92675868158619723920	-.68145468339234102000e-1
.93138176356857571600	-.64131771760220089445e-1
.93557182094356797980	-.60461898310802577300e-1
.94000451092910836280	-.56545995571157315155e-1
.94431353512827839320	-.52706042277391963885e-1
.94896576434960794370	-.48523079731214308250e-1
.95297545432764871880	-.44886625724693333480e-1
.95756266333583777240	-.40690659528570214304e-1
.96185726839697285180	-.36727469048877116642e-1
.96609357041513369560	-.32784754510773841541e-1
.97031648225548664150	-.28821275660890598841e-1
.97460631342828945370	-.24760726236797101970e-1
.97913441981246123560	-.20436836577927142587e-1
.98326902775056983440	-.16454482745497749314e-1
.98733425780690656420	-.12506819751171610293e-1
.99166216819923744800	-.82687423131896213420e-2
.99596237140055054720	-.40213752578186140971e-2
1.0000000000000000000	-0.

